Colour-Twist Operators I: Spectrum and Wave Functions

We introduce a new class of operators in any theory with a 't Hooft large-$N$ limit that we call colour-twist operators. They are defined by twisting the colour-trace with a global symmetry transformation and are continuously linked to standard, un-twisted single-trace operators. In particular, correlation functions between operators that are twisted by an R-symmetry of ${\cal N}=4$ SYM extend those in the $\gamma$-deformed theory. The most general deformation also breaks the Lorentz symmetry but preserves integrability in the examples we consider. In this paper, we focus on colour-twist operators in the fishnet model. We exemplify our approach for the simplest colour-twist operators with one and two scalar fields, which we study non-perturbatively using field-theoretical as well as integrability methods, finding a perfect match. We also propose the quantisation condition for the Baxter equation appearing in the integrability calculation in the fishnet model. The results of this paper constitute a crucial step towards building the separation of variable construction for the correlation functions by means of the Quantum Spectral Curve approach.

==> potential_wavefunction.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'potential_wavefunction.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{790.42270931bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35963046)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{potential_wavefunction.pdf}}%
    \put(0.94202418,0.07798711){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma$}}}%
    \put(0.90431985,0.34934756){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$|\psi(\sigma)|^2\times\mu(\sigma)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{potential_wavefunction.pdf}}%
    \put(0.64777278,0.07940183){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.65787812,0.07940183){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{potential_wavefunction.pdf}}%
    \put(0.76393,0.07940183){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.77403535,0.07940183){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{potential_wavefunction.pdf}}%
    \put(0.54151409,0.31175936){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\cal D}^2=-14.4$}}}%
    \put(0.54151409,0.27380495){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\cal D}^2=-9$}}}%
    \put(0.54151409,0.23585059){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\cal D}^2=-4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{potential_wavefunction.pdf}}%
    \put(0.54350269,0.07798717){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma$}}}%
    \put(0.20314849,0.34755723){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${V(\sigma)\over\xi^2}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{potential_wavefunction.pdf}}%
    \put(0.05947977,0.07940189){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.06958511,0.07940189){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{potential_wavefunction.pdf}}%
    \put(0.175637,0.07940189){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.18574235,0.07940189){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{potential_wavefunction.pdf}}%
    \put(0.41301217,0.07940189){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{potential_wavefunction.pdf}}%
    \put(0.52916944,0.07940189){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{potential_wavefunction.pdf}}%
    \put(0.30729283,0.18913686){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{potential_wavefunction.pdf}}%
    \put(0.30729283,0.28400631){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{potential_wavefunction.pdf}}%
    \put(0.2892083,0.00207834){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$({\bf a})$}}}%
    \put(0.80159275,0.00207834){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$({\bf b})$}}}%
  \end{picture}%
\endgroup%

